Output-Sensitive Adaptive Metropolis-Hastings for Probabilistic Programs

We introduce an adaptive output-sensitive Metropolis-Hastings algorithm for probabilistic models expressed as programs, Adaptive Lightweight Metropolis-Hastings (AdLMH). The algorithm extends Lightweight Metropolis-Hastings (LMH) by adjusting the probabilities of proposing random variables for modification to improve convergence of the program output. We show that AdLMH converges to the correct equilibrium distribution and compare convergence of AdLMH to that of LMH on several test problems to highlight different aspects of the adaptation scheme. We observe consistent improvement in convergence on the test problems.

==> aistats-review/rebuttal.txt <==
Reviewer 1:

> The idea of adapting the weights of a mixture of transition probabilities in an MCMC context is not novel and that authors propose a new approach...

While using a mixture of distributions for MH proposal was discussed elsewhere, adapting the probabilities with which each of the random variables is scheduled for modification in single-site updating multivariate MH is novel. This is particularly important in cases where single-site updating is easy to implement, but mixing needs to be improved. In addition, MCMC adaption based on the output rather than on the internal state is novel, and important for applications.

Reviewer 2:

> Nonetheless, the comparison with other methods (or a justification of why they compare just with RDB) would be recommendable.

Backpropagation of rewards from the output to the internal state is a general technique that can be applied to many sampling-based inference algorithms, but different algorithms exhibit different comparative performance depending on the problem instance. Thus, a fair comparison would be of an original algorithm, such as RDB, with its improved version, as in this paper.  Comparing multiple algorithms with their adaptive versions is possible, but beyond the space constraints of a conference paper.

Reviewer 3:

> "to avoid degeneracy" sounds far more important,

When a selection is based on the earlier outcomes of the same selection, such as in the multi-armed bandit problem or in this adaptive scheduling scheme,  degeneracy takes place when a certain option is not selected enough because of a too low empirical estimate. The estimate, in its turn, does not approach the true value because not enough samples were drawn.

To avoid this, we use a variant of the UCB1 sampling scheme, originally introduced for multi-armed bandits. This ensures that exploration and exploitation are balanced, and reward estimates approach their true values. The proof is similar to that of UCB1 in the cited paper.

> I am a bit disappointed that the paper is so committed to treating the probabilistic program as a black box.

Indeed, independences can be discovered through the structure analysis of the model. However, the proposed scheme does much more than discovering independences. It adapts scheduling of variable selection based on their relative influence on the output, and quantifying the influence statically is difficult or even intractable in many cases. In the case studies (programs 6, 7, figures 2-4) the output depends on all of the internal variables, hence the structural independence analysis would not improve convergence. However, adapting the update schedule based on the proposed approach brings benefits, as shown.

